From System Level Synthesis to Robust Closed-loop Data-enabled Predictive Control

Willems' fundamental lemma and system level synthesis both characterize a linear dynamic system by its input/output sequences. In this work, we extend the application of the fundamental lemma from deterministic to uncertain LTI systems and then further prove this extension to be equivalent to system level synthesis. Based on this uncertain extension, a robust closed-loop data-enabled predictive control scheme is proposed, where a causal feedback control law is further derived. Two numerical experiments, including the temperature control of a single-zone building, are carried out to validate the effectiveness of the proposed data-driven controller.

==> data/2dsys.dat <==
t deepc mpc max min ref
1 0.012308227241352 0.012308227241352 0.5 -0.5 0.5
2 0.26827215700974 0.268272156932483 0.5 -0.5 0.5
3 0.483160877627812 0.483160877003837 0.5 -0.5 0.5
4 0.495858917138655 0.495858916870484 0.5 -0.5 0.5
5 0.485699563626831 0.48569956512118 0.5 -0.5 0.5
6 0.455544122195987 0.455544120609816 0.5 -0.5 0.5
7 0.492270012948846 0.492270010461742 0.5 -0.5 0.5
8 0.470733726097637 0.470733725921077 0.5 -0.5 0.5
9 0.494572946908594 0.49457168735755 0.5 -0.5 0.5
10 0.475987495093719 0.475987492089094 0.5 -0.5 0.5
11 0.453920174774613 0.453920621630365 0.5 -0.5 0.5
12 0.498348876173835 0.498348875247855 0.5 -0.5 0.5
13 0.454340251780487 0.454340252868076 0.5 -0.5 0.5
14 0.481529809332171 0.481529788974537 0.5 -0.5 0.5
15 0.460072914009986 0.460072914389918 0.5 -0.5 0.5
16 0.452403762786878 0.452403669431324 0.5 -0.5 0.5
17 0.48372174474552 0.483721744519771 0.5 -0.5 0.5
18 0.22777376329873 0.227773588183415 0.5 -0.5 -0.5
19 -0.255854014359031 -0.255854151369751 0.5 -0.5 -0.5
20 -0.46460585247198 -0.464605849899626 0.5 -0.5 -0.5
21 -0.480248777340507 -0.480248775211659 0.5 -0.5 -0.5
22 -0.493548315584996 -0.493548315169875 0.5 -0.5 -0.5
23 -0.489958014757498 -0.489958014918163 0.5 -0.5 -0.5
24 -0.464479208007443 -0.464479207926973 0.5 -0.5 -0.5
25 -0.497463523858857 -0.497463524211856 0.5 -0.5 -0.5
26 -0.477233488455483 -0.477233489489434 0.5 -0.5 -0.5
27 -0.48843081891549 -0.488430201077176 0.5 -0.5 -0.5
28 -0.47069315767732 -0.470693157704703 0.5 -0.5 -0.5
29 -0.468563190253936 -0.468563246669939 0.5 -0.5 -0.5
30 -0.473658733312188 -0.473658733173195 0.5 -0.5 -0.5
31 -0.461987379076178 -0.461987378876159 0.5 -0.5 -0.5
32 -0.456383470686944 -0.456383469463408 0.5 -0.5 -0.5
33 -0.49103961159174 -0.491039611950495 0.5 -0.5 -0.5
34 -0.308005390289182 -0.308004840439412 0.5 -0.5 0.5
35 0.222054677417156 0.222055110469194 0.5 -0.5 0.5
36 0.46554742174615 0.465547421912752 0.5 -0.5 0.5
37 0.496089221445896 0.496089222065017 0.5 -0.5 0.5
38 0.478277754113488 0.478277753736845 0.5 -0.5 0.5
39 0.47721011422767 0.477208341236938 0.5 -0.5 0.5
40 0.468542361519608 0.468542360560984 0.5 -0.5 0.5
41 0.467494461142031 0.467492766670549 0.5 -0.5 0.5
42 0.468985002306948 0.468985001678045 0.5 -0.5 0.5
43 0.499016092797771 0.499016092597711 0.5 -0.5 0.5
44 0.462988860561366 0.462988861913122 0.5 -0.5 0.5
45 0.474965288015324 0.474966072356884 0.5 -0.5 0.5
46 0.480248469080864 0.48024847093908 0.5 -0.5 0.5
47 0.454936385898253 0.45493656502773 0.5 -0.5 0.5


==> data/build.dat <==
t deepc max min
6.08639876352396 25.2226635080403 26 23
6.47279752704791 24.5508238967559 26 23
6.85919629057187 24.0236746590879 26 23
7.24559505409583 23.588063574981 26 23
7.63199381761978 23.2367407862027 26 23
8.01839258114374 23.0894891850782 26 23
8.4047913446677 23.0343920002833 26 23
8.79119010819165 23.0522886600755 26 23
9.17758887171561 23.1194481293719 26 23
9.56398763523957 23.0073157035146 26 23
9.95038639876352 23.0771423408404 26 23
10.3367851622875 23.0317684659069 26 23
10.7231839258114 23.0740117642357 26 23
11.1095826893354 23.0772986851742 26 23
11.4959814528594 23.1271173229251 26 23
11.8823802163833 23.0695227280174 26 23
12.2687789799073 23.0460000707791 26 23
12.6551777434312 23.0553111269611 26 23
13.0415765069552 23.0541570955701 26 23
13.4279752704791 23.0747368780759 26 23
13.8143740340031 23.081560427113 26 23
14.200772797527 23.020961813269 26 23
14.587171561051 23.0666042738816 26 23
14.973570324575 23.102644414358 26 23
15.3599690880989 23.0794878418266 26 23
15.7463678516229 23.0426100676069 26 23
16.1327666151468 23.1074730163042 26 23
16.5191653786708 23.0684703757902 26 23
16.9055641421947 23.0931206985995 26 23
17.2919629057187 23.1038980059762 26 23
17.6783616692427 23.0406672198525 26 23
18.0647604327666 23.0130748498568 26 23
18.4511591962906 22.3495544701091 26 17
18.8375579598145 21.7333546697004 26 17
19.2239567233385 21.0733428435749 26 17
19.6103554868624 20.5058389953494 26 17
19.9967542503864 19.9645610655829 26 17
20.3831530139104 19.4029807565407 26 17
20.7695517774343 18.854126515957 26 17
21.1559505409583 18.3811284437772 26 17
21.5423493044822 17.8765658136932 26 17
21.9287480680062 17.435488348976 26 17
22.3151468315301 17.1013218501901 26 17
22.7015455950541 17.0525747630592 26 17
23.0879443585781 17.0294312038727 26 17
23.474343122102 17.1077979172661 26 17
23.860741885626 17.0397324502925 26 17
24.2471406491499 17.1015900692384 26 17
24.6335394126739 17.0909742439164 26 17
25.0199381761978 17.091855105971 26 17
25.4063369397218 17.1122227007891 26 17
25.7927357032458 17.1010234652264 26 17
26.1791344667697 17.0762775775159 26 17
26.5655332302937 17.0356829957703 26 17
26.9519319938176 17.975135758171 26 17
27.3383307573416 18.7998855990613 26 17
27.7247295208655 19.5401348282915 26 17
28.1111282843895 20.1769772577378 26 17
28.4975270479134 20.7881219057423 26 17
28.8839258114374 21.31525052186 26 17
29.2703245749614 21.813244506955 26 17
29.6567233384853 22.2489249642621 26 17
30.0431221020093 22.5953169621501 26 17
30.4295208655332 23.0924138953233 26 23
30.8159196290572 23.0690950980015 26 23
31.2023183925811 23.0207853124618 26 23
31.5887171561051 23.0914406524276 26 23
31.9751159196291 23.067052058765 26 23
32.361514683153 23.1031825617904 26 23
32.747913446677 23.094468476302 26 23
33.1343122102009 23.0932619826939 26 23
33.5207109737249 23.0355157253591 26 23
33.9071097372488 23.0738509192517 26 23
34.2935085007728 23.0686950883873 26 23
34.6799072642968 23.0844043074595 26 23
35.0663060278207 23.0417568490082 26 23
35.4527047913447 23.0528785578065 26 23
35.8391035548686 23.0107247296042 26 23
36.2255023183926 23.0998768492311 26 23
36.6119010819165 23.0638843289483 26 23
36.9982998454405 23.0593468251125 26 23

